Computing matrix functions associated with a Hermitian-definite pencil

We consider the numerical evaluation of the quantity $Af(A^{-1}B)$, where $A$ is Hermitian positive definite, $B$ is Hermitian, and $f$ is a function defined on the spectrum of $A^{-1}B$. This problem is related to the Hermitian-definite matrix pencil $B-\lambda A$. We study the conditioning of the problem, and we introduce several algorithms that combine the Schur decomposition with either the matrix square root or the Cholesky factorization. We study the numerical behavior of these algorithms in floating-point arithmetic, assess their computational costs, and compare their numerical performance. Our analysis suggests that the algorithms based on the Cholesky factorization will be more accurate and efficient than those based on the matrix square root. This is confirmed by our numerical experiments.

==> figures/accuracy_condA.dat <==
cond naive sqrt_schur cholesky_schur cholesky_schur_psd schur_schur condcond
1.0e+01 3.26e-15 5.91e-15 2.31e-15 2.32e-15 3.82e-15 2.52e-15 
1.0e+02 6.24e-15 8.03e-15 3.44e-15 3.51e-15 1.71e-14 2.61e-15 
1.0e+03 4.91e-14 4.91e-14 5.20e-15 6.61e-15 1.59e-13 2.70e-15 
1.0e+04 4.86e-13 4.81e-13 5.07e-15 6.13e-15 1.86e-12 3.63e-15 
1.0e+05 4.91e-12 4.78e-12 9.31e-15 1.31e-14 1.84e-11 4.71e-15 
1.0e+06 4.34e-11 5.22e-11 1.94e-14 1.17e-14 2.01e-10 5.83e-15 
1.0e+07 5.12e-10 4.84e-10 8.57e-15 1.16e-14 2.05e-09 7.04e-15 
1.0e+08 4.46e-09 4.63e-09 1.00e-14 1.24e-14 1.90e-08 8.01e-15 
1.0e+09 5.10e-08 5.60e-08 6.40e-15 6.96e-15 2.09e-07 9.27e-15 
1.0e+10 4.75e-07 4.94e-07 1.37e-14 1.69e-14 2.03e-06 1.03e-14 
1.0e+11 4.71e-06 5.05e-06 8.53e-15 8.35e-15 1.91e-05 1.11e-14 
1.0e+12 4.79e-05 5.16e-05 7.35e-15 5.86e-15 2.02e-04 1.26e-14 
1.0e+13 4.86e-04 4.85e-04 9.30e-15 1.01e-14 2.07e-03 1.36e-14 
1.0e+14 4.40e-03 4.96e-03 7.59e-15 8.78e-15 1.85e-02 1.48e-14 
1.0e+15 5.53e-02 6.50e-02 1.03e-14 1.38e-14 2.53e-01 1.58e-14 


==> figures/accuracy_condAB.dat <==
cond naive sqrt_schur cholesky_schur cholesky_schur_psd schur_schur condcond
1.0e+01 3.20e-15 6.19e-15 2.40e-15 2.31e-15 3.66e-15 2.51e-15 
1.0e+02 9.46e-15 9.51e-15 5.38e-15 5.54e-15 2.28e-14 1.53e-14 
1.0e+03 3.39e-13 2.33e-13 2.90e-14 4.58e-14 8.41e-13 1.20e-13 
1.0e+04 1.94e-11 1.51e-11 4.46e-13 5.31e-13 8.05e-11 9.80e-13 
1.0e+05 1.45e-09 1.95e-09 2.69e-12 2.71e-12 5.74e-09 7.71e-12 
1.0e+06 1.19e-07 1.12e-07 2.81e-11 2.58e-11 4.75e-07 6.71e-11 
1.0e+07 1.22e-05 9.07e-06 1.76e-10 1.68e-10 6.99e-05 5.72e-10 
1.0e+08 8.64e-04 1.27e-03 2.30e-09 2.47e-09 2.98e-03 5.04e-09 
1.0e+09 7.10e-02 9.03e-02 2.25e-08 2.11e-08 1.08e-01 4.44e-08 
1.0e+10 2.22e-01 2.18e-01 2.04e-07 1.62e-07 2.97e-01 4.03e-07 
1.0e+11 4.11e-01 3.96e-01 1.20e-06 1.34e-06 4.58e-01 3.81e-06 
1.0e+12 5.26e-01 5.31e-01 2.05e-05 1.59e-05 5.94e-01 3.47e-05 
1.0e+13 6.49e-01 6.45e-01 1.31e-04 1.27e-04 7.10e-01 3.13e-04 
1.0e+14 7.39e-01 7.49e-01 2.01e-03 1.54e-03 7.89e-01 2.83e-03 
1.0e+15 8.28e-01 8.43e-01 1.88e-02 1.58e-02 8.84e-01 2.30e-02 


==> figures/accuracy_condAB_n25.dat <==
cond naive sqrt_schur cholesky_schur cholesky_schur_psd schur_schur condcond
1.0e+01 3.25e-15 6.08e-15 2.30e-15 2.49e-15 3.68e-15 2.45e-15
1.0e+02 8.50e-15 9.51e-15 5.19e-15 4.98e-15 2.19e-14 1.61e-14
1.0e+03 2.68e-13 2.80e-13 2.46e-14 2.90e-14 6.99e-13 1.15e-13
1.0e+04 1.87e-11 2.51e-11 5.67e-13 3.89e-13 1.06e-10 9.44e-13
1.0e+05 1.41e-09 6.83e-10 3.44e-12 3.78e-12 7.86e-09 7.75e-12
1.0e+06 1.65e-07 2.26e-07 4.26e-11 2.36e-11 4.61e-07 6.74e-11
1.0e+07 8.78e-06 9.93e-06 1.80e-10 2.69e-10 5.34e-05 5.74e-10
1.0e+08 6.59e-04 8.49e-04 1.76e-09 1.49e-09 6.91e-03 5.06e-09
1.0e+09 5.27e-02 7.30e-02 2.65e-08 2.47e-08 7.45e-02 4.57e-08
1.0e+10 2.39e-01 2.49e-01 1.91e-07 1.95e-07 3.14e-01 4.22e-07
1.0e+11 3.98e-01 4.10e-01 1.21e-06 1.07e-06 4.69e-01 3.56e-06
1.0e+12 5.19e-01 5.38e-01 1.21e-05 1.48e-05 6.06e-01 3.49e-05
1.0e+13 6.45e-01 6.44e-01 9.32e-05 1.55e-04 6.89e-01 3.09e-04
1.0e+14 7.46e-01 7.43e-01 1.57e-03 1.86e-03 8.01e-01 2.75e-03
1.0e+15 8.28e-01 8.32e-01 8.13e-03 1.31e-02 8.82e-01 2.72e-02


==> figures/accuracy_condA_n25.dat <==
cond naive sqrt_schur cholesky_schur cholesky_schur_psd schur_schur condcond
1.0e+01 3.30e-15 6.29e-15 2.28e-15 2.27e-15 3.52e-15 2.52e-15
1.0e+02 6.22e-15 9.80e-15 3.72e-15 3.92e-15 1.67e-14 2.46e-15
1.0e+03 4.26e-14 5.24e-14 9.92e-15 8.04e-15 1.66e-13 2.78e-15
1.0e+04 4.24e-13 4.33e-13 1.40e-14 1.01e-14 1.64e-12 3.63e-15
1.0e+05 4.66e-12 5.03e-12 1.38e-14 9.99e-15 1.61e-11 4.62e-15
1.0e+06 4.62e-11 5.38e-11 1.49e-14 1.64e-14 1.99e-10 5.99e-15
1.0e+07 4.51e-10 4.90e-10 1.25e-14 1.00e-14 1.76e-09 6.98e-15
1.0e+08 4.77e-09 4.71e-09 1.62e-14 1.98e-14 2.07e-08 7.78e-15
1.0e+09 4.78e-08 5.09e-08 8.11e-15 7.55e-15 1.80e-07 9.01e-15
1.0e+10 4.37e-07 4.91e-07 6.50e-15 4.99e-15 1.86e-06 1.02e-14
1.0e+11 4.47e-06 4.69e-06 7.77e-15 7.81e-15 1.78e-05 1.11e-14
1.0e+12 4.38e-05 5.49e-05 5.30e-15 7.41e-15 1.86e-04 1.21e-14
1.0e+13 4.52e-04 4.67e-04 1.36e-14 1.47e-14 1.88e-03 1.36e-14
1.0e+14 4.37e-03 5.00e-03 8.97e-15 1.02e-14 1.74e-02 1.43e-14
1.0e+15 5.10e-02 5.26e-02 8.28e-15 8.12e-15 2.28e-01 1.58e-14


==> figures/accuracy_results.dat <==
n naive sqrt_schur cholesky_schur cholesky_schur_psd
10 2.2132849431e-06 4.1203449600e-07 1.0212653465e-10 8.7542701127e-11
20 1.2918502406e-06 3.1014517806e-07 1.0555702252e-10 1.1593012243e-10
30 1.3958009115e-06 4.2729897050e-07 1.1180934156e-10 1.4167113269e-10
40 1.3694956976e-06 3.5296719652e-07 1.2688532175e-10 1.6200197958e-10
50 1.4890932754e-06 5.5089140653e-07 1.3275466485e-10 1.5747408671e-10
60 4.0337380266e-06 3.6997720288e-07 1.1643825238e-09 1.2065654361e-09
70 3.8624326405e-06 5.7004011684e-07 4.3403695029e-08 4.3427326488e-08
80 3.4747687407e-06 4.1734682400e-07 5.4431660077e-09 5.4956766332e-09
90 3.9021458143e-06 4.6502360576e-07 8.8648922385e-08 8.8691230114e-08
100 3.8579136132e-06 4.8011753993e-07 1.1697174096e-07 1.1699762640e-07
110 3.7651519238e-06 5.2949783810e-07 1.4347014413e-07 1.4348380877e-07
120 3.8596149520e-06 7.6291631129e-07 2.4433754253e-07 2.4435568395e-07
130 3.6643050442e-06 5.6660585061e-07 4.0320106038e-07 4.0322265324e-07
140 3.7049868834e-06 4.6748909556e-07 2.1178113456e-07 2.1179249101e-07
150 3.6203609782e-06 6.3977723938e-07 6.6589691689e-08 6.6609271956e-08
160 3.3377784233e-06 6.2937859241e-07 1.3027993150e-07 1.3030176434e-07
170 3.4463739521e-06 1.3096638812e-06 1.8771996527e-07 1.8773517159e-07
180 3.5810368597e-06 5.8960051198e-07 5.4659868233e-07 5.4661450467e-07
190 3.5445673560e-06 9.6576452184e-07 7.0318043596e-07 7.0319806831e-07
200 3.6590033610e-06 7.0674103252e-07 5.5599469737e-07 5.5601481498e-07


==> figures/accuracy_results_B10.dat <==
n naive sqrt_schur cholesky_schur cholesky_schur_psd
10 2.0266286216e-15 3.9905590715e-15 1.5808876079e-15 1.6395133138e-15
20 2.6013924328e-15 5.3883491820e-15 2.0886604281e-15 2.0427127001e-15
30 3.0881096985e-15 5.1456806478e-15 2.1651295814e-15 2.1250936854e-15
40 3.4858165428e-15 5.7663512159e-15 2.4277202181e-15 2.4497299215e-15
50 3.8478852489e-15 6.4558269016e-15 2.6788112199e-15 2.6470466188e-15
60 4.3994207736e-15 5.6500129130e-15 2.5901995525e-15 2.5540988633e-15
70 4.7881945912e-15 6.1271103670e-15 2.6723056401e-15 2.7946619969e-15
80 4.9977034345e-15 6.3292654324e-15 2.8972812748e-15 2.9109554739e-15
90 5.2844903525e-15 6.6279381367e-15 3.0408804709e-15 3.0287784236e-15
100 5.4789735195e-15 6.9594178974e-15 3.1509824291e-15 3.1216693382e-15
110 5.6699321219e-15 6.0781260870e-15 2.8644307994e-15 2.9092473983e-15
120 5.7548945200e-15 6.2760023950e-15 2.9855060852e-15 3.0309033459e-15
130 5.9491226015e-15 6.5861711891e-15 3.0716286004e-15 3.1008031664e-15
140 5.9958619598e-15 6.7564535955e-15 3.1880387014e-15 3.1816921500e-15
150 6.3727087124e-15 6.9159523060e-15 3.2579875724e-15 3.2995026590e-15
160 6.5194103708e-15 7.1005828730e-15 3.3636162723e-15 3.4315032907e-15
170 6.5831316941e-15 7.2425358308e-15 3.4164972752e-15 3.4669819922e-15
180 6.7846914848e-15 7.4001259130e-15 3.5306716078e-15 3.5650101072e-15
190 6.8732058765e-15 7.6101283474e-15 3.6102817447e-15 3.6389763260e-15
200 7.0548857399e-15 7.7799540607e-15 3.6905275657e-15 3.7129170370e-15


==> figures/accuracy_results_Be1_Ae7.dat <==
n naive sqrt_schur cholesky_schur cholesky_schur_psd
10 5.4927286722e-10 2.9210887948e-10 5.4354781923e-14 2.7384191288e-14
20 2.6799660642e-10 1.8156229270e-10 3.2600410262e-14 4.0081838270e-14
30 2.2160187047e-10 2.3670154582e-10 1.0610052706e-13 1.3195811398e-13
40 2.3135496525e-10 2.2255834642e-10 1.2684186612e-13 1.4323539571e-13
50 2.9264684539e-10 1.9215167147e-10 1.3160990698e-13 1.3117524864e-13
60 4.6571233520e-10 1.9045308438e-10 1.6975833602e-13 1.8419467218e-13
70 4.0777842602e-10 2.1308361280e-10 2.1437443535e-13 2.4429682896e-13
80 4.3270734804e-10 1.7062468560e-10 2.4070717507e-13 2.0575101352e-13
90 4.8333368453e-10 2.0655141114e-10 5.2359718171e-13 5.2091716621e-13
100 4.5073279001e-10 2.0217201473e-10 2.3881277538e-13 2.6147745201e-13
110 5.2065252079e-10 1.7326845394e-10 4.0966851251e-13 4.0763440260e-13
120 4.7248345878e-10 1.8544753558e-10 7.1304407580e-13 7.1288923928e-13
130 4.6871141424e-10 1.7841836377e-10 1.3251110298e-12 1.3003790421e-12
140 4.3066275378e-10 1.7289340310e-10 5.5929641070e-13 5.6650784253e-13
150 4.3424684883e-10 1.8405468946e-10 1.7409974212e-12 1.7442507145e-12
160 4.0879867333e-10 1.9034771577e-10 4.6412289419e-13 4.6119549085e-13
170 3.9719261858e-10 1.7536410422e-10 8.8174383831e-13 8.6334082086e-13
180 3.7974862309e-10 2.0063902228e-10 1.0865407700e-12 1.0765178972e-12
190 4.1986587044e-10 1.9344363154e-10 1.0729260384e-12 1.0864945740e-12
200 3.9965230908e-10 2.0373641181e-10 7.1564884610e-13 7.2626164143e-13


==> figures/accuracy_results_cond_10.dat <==
cond naive sqrt_schur cholesky_schur cholesky_schur_psd condcond
10 1.9323661371e-15 4.1418393832e-15 1.5793992378e-15 1.6936294413e-15  1.8895773015e-15
100 9.6200511456e-15 7.9587620116e-15 3.6907007781e-15 3.6242749940e-15  7.0029580708e-15
1000 2.1812493414e-13 1.1679738794e-13 1.8564337622e-14 1.7067699165e-14  4.2376661459e-14
10000 7.8457320863e-12 3.4667721453e-12 1.3633355498e-13 1.3301623980e-13  3.0842352246e-13
100000 4.1354661165e-10 1.1236304558e-10 1.1445766410e-12 1.1828604389e-12  2.6209140442e-12
1000000 3.0912806750e-08 6.0368462226e-09 1.1819733745e-11 1.1864605244e-11  1.8374102195e-11
10000000 1.8143537822e-06 3.6600000474e-07 8.4931802525e-11 9.0168308629e-11  2.0932651097e-10
100000000 1.2913306127e-04 1.9722818381e-05 7.0299144441e-10 7.9178033658e-10  1.4181327053e-09
1000000000 1.7556813853e-02 1.8608649916e-03 8.8202142211e-09 1.2060328478e-08  1.5291317217e-08
10000000000 1.4939731802e-01 6.5371364399e-02 3.8020342830e-07 3.1378165106e-07  2.0017079378e-07
100000000000 3.5923681364e-01 2.1110724634e-01 1.3559763499e-06 2.0696723943e-06  2.0619552762e-06
1000000000000 4.8871098458e-01 3.4305874370e-01 6.7829427453e-05 2.2994185095e-05  2.5031973302e-05
10000000000000 6.3010829526e-01 4.7371909939e-01 1.3160050404e-04 1.0486519841e-04  2.1604251189e-04
100000000000000 7.4813647131e-01 6.2728795854e-01 1.1172397446e-03 1.4540232978e-03  2.7890792205e-03
1000000000000000 8.5279885023e-01 7.2248031226e-01 1.2060557378e-02 1.1101508438e-02  3.4196248180e-02


==> figures/accuracy_results_cond_100.dat <==
cond naive sqrt_schur cholesky_schur cholesky_schur_psd
10 5.6809530691e-15 6.9016231835e-15 3.0606517121e-15 3.1357390089e-15
100 2.7535337636e-14 1.3171999959e-14 8.4970958203e-15 9.4226741447e-15
1000 6.8471834099e-13 1.7542388167e-13 3.7752632303e-14 5.1192520723e-14
10000 2.5501177202e-11 4.3837537216e-12 3.2562386186e-13 3.6872317055e-13
100000 1.1509325087e-09 1.7027601421e-10 2.4529630610e-12 2.8820853010e-12
1000000 6.3381506271e-08 8.2137879918e-09 2.4058512736e-11 2.8692590209e-11
10000000 3.8425755509e-06 3.6219730421e-07 4.2580243025e-09 4.2503396018e-09
100000000 2.5205718278e-04 2.1179818680e-04 4.0101612080e-04 4.0101604243e-04
1000000000 1.8866932719e-02 2.3378469262e-02 2.4835180838e-02 2.4835184767e-02
10000000000 2.2739584143e-01 8.4845590199e-02 2.1495601331e-02 2.1495587110e-02
100000000000 5.0838802778e-01 2.0320429156e-01 3.2826997935e-02 3.2827144671e-02
1000000000000 5.6371396727e-01 3.4773874235e-01 1.9692453438e-02 1.9694056357e-02
10000000000000 7.2246590271e-01 4.9064997548e-01 1.8957441644e-02 1.8961574118e-02
100000000000000 7.7643064548e-01 6.1560433338e-01 2.2260665502e-02 2.1750258086e-02
1000000000000000 8.7221763653e-01 7.2880962023e-01 1.7155682613e-02 3.4590758664e-02


==> figures/accuracy_results_cond_Bw.dat <==
cond naive sqrt_schur cholesky_schur cholesky_schur_psd condcond
10 2.0042977701e-15 4.1523337438e-15 1.5813788399e-15 1.5561254591e-15  1.8738795446e-15
100 6.7686944099e-15 8.6470900733e-15 4.0100072471e-15 3.7789468341e-15  2.2523379467e-15
1000 4.8461100079e-14 5.3361991182e-14 8.0552252009e-15 8.3846273494e-15  3.8982356975e-15
10000 3.8754913770e-13 4.1556489881e-13 1.2987944557e-14 1.4522633796e-14  6.2033091301e-15
100000 3.3820536291e-12 3.7652778162e-12 2.1755178203e-14 1.8787414934e-14  8.2827958159e-15
1000000 2.7830584150e-11 3.4960573403e-11 2.8321590434e-14 2.6998136821e-14  1.1253091467e-14
10000000 2.6638792560e-10 3.3742216678e-10 3.7182524766e-14 4.5423847788e-14  1.3643066818e-14
100000000 2.3408888446e-09 3.2737307010e-09 5.8515095504e-14 6.6276925248e-14  1.4902102594e-14
1000000000 2.3969814190e-08 2.5587232286e-08 1.0150653401e-13 7.8696877108e-14  1.8616487308e-14
10000000000 2.2763072245e-07 2.6973942076e-07 3.1733544583e-13 3.0515010826e-13  1.8168880015e-14
100000000000 2.3335678434e-06 2.9104690898e-06 1.6441094818e-13 1.5899084988e-13  2.1427188593e-14
1000000000000 2.2989941808e-05 2.7985606830e-05 1.9282107632e-13 2.6842177434e-13  2.5052655361e-14
10000000000000 2.1525990173e-04 2.6049077199e-04 2.6790478572e-13 2.1916856086e-13  2.4725019625e-14
100000000000000 2.0697728444e-03 3.0914582916e-03 4.4826157599e-13 3.0651545009e-13  2.8366054793e-14
1000000000000000 2.8407125701e-02 2.8632723787e-02 5.9192116499e-13 8.0828647991e-13  3.0236437476e-14


==> figures/accuracy_results_old.dat <==
n naive schur_sqrt schur_cholesky schur_cholesky_psd
10 1.9884964335e-13 2.1140452782e-13 2.2243680207e-14 1.3581981652e-14
20 9.9295594558e-12 1.1099768445e-10 2.4436296638e-10 2.8132373356e-12
30 1.5250317985e-11 5.8222548999e-11 9.5330969746e-13 1.2582101456e-13
40 2.3622665696e-11 5.9756949067e-11 8.9124852346e-12 6.3285443726e-13
50 4.6434437398e-11 1.2301930358e-11 1.2403640091e-11 2.7975818890e-12
60 3.3258439668e-11 5.6208322599e-11 7.0931376971e-12 1.5709912342e-12
70 1.3041301336e-11 1.9152035328e-11 8.7706857368e-12 3.1304911922e-13
80 4.0163662671e-11 1.3122946026e-10 9.7381320449e-12 3.6464940412e-13
90 4.6370382792e-09 3.1225774108e-08 9.6262409469e-11 2.2464758282e-11
100 1.0107533442e-10 2.1750769628e-10 2.0794313458e-11 2.1806461126e-12
110 1.7883975329e-10 1.8915215441e-09 1.9605620610e-10 5.3288634612e-13
120 4.3213599594e-10 1.1577765481e-08 3.0365067111e-10 3.7234340019e-12
130 6.2620903572e-09 5.9089666140e-09 2.0363479398e-10 4.7689524794e-11
140 8.8390746986e-09 1.6939099917e-09 1.2668445166e-10 8.9660946305e-12
150 5.0964110628e-09 4.5082661004e-09 2.3465114940e-10 4.3629799823e-12
160 8.9627358213e-09 2.1782772113e-08 1.4646455352e-10 4.4092714559e-12
170 4.3856150253e-10 3.2025443868e-09 4.4276938520e-10 2.3426922428e-12
180 1.8462019881e-09 9.1848918078e-09 5.0383516158e-10 9.9941517660e-12
190 2.3372497476e-08 9.9435775223e-09 1.0947331361e-10 5.5260194184e-12
200 5.7224612061e-04 1.3741092693e-04 2.0633560180e-08 8.2508256221e-06


==> figures/accuracy_results_w.dat <==
n naive sqrt_schur cholesky_schur cholesky_schur_psd
10 1.9870752979e-15 4.1083495313e-15 1.6250294689e-15 1.6038949401e-15
20 2.5938689535e-15 5.5993027658e-15 2.1284064050e-15 2.0687635042e-15
30 3.1176699852e-15 5.1796374094e-15 2.2315195776e-15 2.2300175307e-15
40 3.4735426302e-15 5.8944129693e-15 2.4689403479e-15 2.3812242039e-15
50 3.8034042186e-15 6.3428182154e-15 2.6930549740e-15 2.7256428929e-15
60 4.4460509060e-15 5.6984033896e-15 2.5272706499e-15 2.5469406173e-15
70 4.7414766836e-15 5.9231203216e-15 2.7268582975e-15 2.7241061904e-15
80 5.0395127168e-15 6.2600759812e-15 2.8379020758e-15 2.8729169282e-15
90 5.3254039389e-15 6.6394014123e-15 3.0267108118e-15 3.0192895243e-15
100 5.4763624744e-15 6.9582270818e-15 3.0788245783e-15 3.1189089203e-15
110 5.6860374149e-15 6.0352524537e-15 2.8619312513e-15 2.9294461277e-15
120 5.7974221122e-15 6.2404426419e-15 2.9845322786e-15 3.0200152342e-15
130 5.9547788439e-15 6.5968905059e-15 3.0621517824e-15 3.0657550077e-15
140 6.0681185707e-15 6.7614072012e-15 3.1879319691e-15 3.2186248290e-15
150 6.3840779091e-15 6.9180473975e-15 3.2824000642e-15 3.2992285133e-15
160 6.5331711259e-15 7.1011875137e-15 3.3749567301e-15 3.3846538144e-15
170 6.5900671650e-15 7.2888894288e-15 3.4516553924e-15 3.4937180762e-15
180 6.7919856980e-15 7.4417239300e-15 3.5431909301e-15 3.5619919810e-15


==> figures/accuracy_sizeA.dat <==
n naive sqrt_schur cholesky_schur cholesky_schur_psd schur_schur
10 5.37e-09 6.86e-09 4.48e-15 4.99e-15 1.61e-08
20 5.00e-09 5.13e-09 6.69e-15 7.45e-15 1.84e-08
30 4.73e-09 4.66e-09 6.58e-11 6.58e-11 1.40e-08
40 4.51e-09 4.42e-09 1.42e-10 1.42e-10 1.49e-08
50 4.42e-09 4.09e-09 3.82e-11 3.82e-11 1.44e-08
60 8.60e-09 3.79e-09 2.99e-10 2.99e-10 8.95e-09
70 8.28e-09 3.48e-09 2.49e-10 2.49e-10 9.97e-09
80 8.13e-09 3.74e-09 6.73e-10 6.73e-10 9.38e-09
90 7.77e-09 3.19e-09 4.82e-10 4.82e-10 8.80e-09
100 7.54e-09 3.04e-09 6.28e-10 6.26e-10 9.39e-09
110 7.25e-09 2.82e-09 6.34e-10 6.34e-10 5.69e-09
120 7.04e-09 2.87e-09 7.86e-10 7.86e-10 6.08e-09
130 6.15e-09 2.81e-09 7.50e-10 7.50e-10 6.85e-09
140 5.83e-09 2.63e-09 8.02e-10 8.02e-10 6.11e-09
150 5.51e-09 2.85e-09 8.31e-10 8.31e-10 6.13e-09
160 5.09e-09 2.93e-09 9.93e-10 9.93e-10 5.94e-09
170 5.00e-09 2.75e-09 8.35e-10 8.35e-10 5.93e-09
180 4.97e-09 2.87e-09 9.49e-10 9.49e-10 6.72e-09
190 4.79e-09 2.72e-09 1.09e-09 1.09e-09 5.87e-09
200 4.64e-09 2.93e-09 8.74e-10 8.74e-10 6.84e-09


==> figures/accuracy_sizeAB.dat <==
n naive sqrt_schur cholesky_schur cholesky_schur_psd schur_schur
10 1.74e-03 2.46e-03 8.96e-10 1.54e-09 1.03e-02
20 8.52e-04 9.34e-04 1.80e-09 1.81e-09 5.25e-03
30 5.98e-04 6.62e-04 1.46e-09 1.89e-09 5.90e-03
40 6.69e-04 6.41e-04 2.69e-09 2.22e-09 6.09e-03
50 6.47e-04 4.92e-04 2.47e-09 3.37e-09 6.48e-03
60 1.07e-03 5.55e-04 1.80e-09 2.91e-09 2.95e-03
70 9.46e-04 4.67e-04 2.06e-09 2.05e-09 3.46e-03
80 1.49e-03 3.44e-04 2.23e-09 3.07e-09 2.29e-03
90 7.14e-04 3.06e-04 1.31e-09 2.18e-09 6.96e-03
100 8.42e-04 2.73e-04 1.91e-09 1.86e-09 6.10e-03
110 8.18e-04 3.14e-04 3.00e-09 1.52e-09 1.04e-03
120 8.61e-04 1.74e-04 1.39e-09 1.89e-09 1.45e-03
130 4.86e-04 2.31e-04 1.92e-09 2.01e-09 1.24e-03
140 4.95e-04 2.49e-04 2.66e-09 2.88e-09 1.84e-03
150 4.60e-04 1.98e-04 1.91e-09 2.85e-09 2.77e-03
160 4.64e-04 1.54e-04 4.49e-09 4.55e-09 1.37e-03
170 3.97e-04 2.06e-04 2.31e-09 3.90e-09 1.75e-03
180 3.13e-04 1.69e-04 2.93e-09 3.62e-09 1.08e-03
190 3.00e-04 1.54e-04 3.14e-09 7.03e-09 1.26e-03
200 2.60e-04 1.16e-04 2.55e-09 2.47e-09 1.29e-03


==> figures/accuracy_sizeAB_10-10-200.dat <==
n naive sqrt_schur cholesky_schur cholesky_schur_psd schur_schur
10 1.82e-05 1.56e-05 1.98e-10 1.74e-10 6.40e-05 
20 1.23e-05 1.54e-05 2.15e-10 1.80e-10 4.40e-05 
30 3.48e-06 1.19e-05 9.73e-10 1.21e-09 8.59e-05 
40 5.33e-06 5.44e-06 2.51e-10 2.52e-10 1.26e-05 
50 6.96e-06 9.52e-06 5.89e-10 9.85e-10 7.91e-05 
60 8.82e-06 7.78e-06 1.60e-10 2.59e-10 9.78e-05 
70 1.38e-05 4.64e-06 3.54e-10 2.58e-10 2.77e-05 
80 1.29e-05 4.42e-06 4.40e-10 4.68e-10 6.86e-05 
90 8.86e-06 2.22e-06 1.97e-10 3.84e-10 3.75e-05 
100 6.81e-06 3.09e-06 3.35e-10 2.13e-10 4.78e-05 
110 9.14e-06 2.80e-06 1.64e-10 1.73e-10 1.47e-05 
120 9.78e-06 2.40e-06 2.74e-10 4.38e-10 1.27e-05 
130 8.03e-06 1.70e-06 2.77e-10 2.00e-10 8.47e-06 
140 5.92e-06 2.35e-06 2.02e-10 1.94e-10 1.17e-05 
150 3.85e-06 2.83e-06 1.65e-10 2.62e-10 2.43e-05 
160 3.69e-06 1.61e-06 1.36e-10 1.81e-10 1.93e-05 
170 4.07e-06 1.36e-06 2.14e-10 1.54e-10 2.10e-05 
180 3.33e-06 2.31e-06 2.80e-10 3.57e-10 1.81e-05 
190 5.80e-06 1.69e-06 2.06e-10 3.42e-10 1.17e-05 
200 4.57e-06 2.29e-06 1.38e-10 3.18e-10 3.08e-05 


==> figures/accuracy_sizeA_10-10-200.dat <==
n naive sqrt_schur cholesky_schur cholesky_schur_psd schur_schur
10 5.07e-10 6.38e-10 1.60e-14 1.01e-14 1.45e-09 
20 5.61e-10 5.11e-10 6.95e-15 1.10e-14 2.00e-09 
30 4.70e-10 4.63e-10 6.12e-12 6.12e-12 1.47e-09 
40 4.62e-10 4.86e-10 1.03e-12 1.28e-12 1.59e-09 
50 4.13e-10 3.63e-10 1.05e-11 1.05e-11 1.60e-09 
60 8.87e-10 3.80e-10 1.27e-11 1.33e-11 9.02e-10 
70 8.40e-10 4.00e-10 1.24e-11 1.23e-11 8.20e-10 
80 8.17e-10 3.57e-10 2.13e-11 2.13e-11 9.36e-10 
90 7.75e-10 3.02e-10 5.66e-11 5.66e-11 9.18e-10 
100 7.14e-10 2.77e-10 1.01e-10 1.01e-10 9.83e-10 
110 7.71e-10 2.92e-10 7.69e-11 7.69e-11 7.58e-10 
120 7.18e-10 2.88e-10 5.62e-11 5.62e-11 6.86e-10 
130 6.06e-10 2.77e-10 6.41e-11 6.41e-11 5.83e-10 
140 5.83e-10 2.66e-10 4.63e-11 4.63e-11 6.07e-10 
150 5.31e-10 2.62e-10 9.43e-11 9.43e-11 6.78e-10 
160 5.03e-10 2.96e-10 4.97e-11 4.97e-11 6.33e-10 
170 4.87e-10 2.52e-10 4.92e-11 4.92e-11 7.48e-10 
180 4.93e-10 2.80e-10 7.30e-11 7.30e-11 5.92e-10 
190 4.78e-10 2.54e-10 8.55e-11 8.55e-11 7.94e-10 
200 4.69e-10 2.73e-10 6.38e-11 6.38e-11 7.21e-10 


==> figures/err_cond_logfunct.dat <==
cond  naive sqrt_schur cholesky_schur cholesky_schur_pd
10 1.716707e-15 4.183385e-15 1.603100e-15 1.525255e-15
100 7.778032e-15 8.819469e-15 3.778601e-15 3.698147e-15
1000 1.522826e-13 1.083026e-13 1.788877e-14 1.785586e-14
10000 7.233983e-12 4.898050e-12 1.612784e-13 1.744457e-13
100000 4.380911e-10 1.397458e-10 1.075858e-12 9.042011e-13
1000000 1.875906e-08 5.190356e-09 1.166305e-11 1.204710e-11
10000000 1.998706e-06 3.991043e-07 1.226211e-10 1.099311e-10
100000000 1.701354e-04 2.657054e-05 2.332515e-09 2.080159e-09
1000000000 1.608248e-02 2.188465e-03 9.652439e-09 1.249781e-08
10000000000 1.307037e-01 4.678425e-02 1.565260e-07 1.498281e-07


==> figures/performance_results.dat <==
n naive sqrt_schur cholesky_schur cholesky_schur_psd
50 6.6350000000e-04 4.0900000000e-04 1.9300000000e-04 1.8700000000e-04
100 2.5885000000e-03 1.5350000000e-03 7.6700000000e-04 6.8850000000e-04
150 2.8660000000e-02 3.3140000000e-03 1.6575000000e-03 1.6020000000e-03
200 4.1098000000e-02 5.6965000000e-03 2.9255000000e-03 2.7480000000e-03
250 5.8362500000e-02 9.6260000000e-03 4.9890000000e-03 4.7840000000e-03
300 8.7902500000e-02 1.4592000000e-02 7.4255000000e-03 7.1840000000e-03
350 1.1702700000e-01 2.1719000000e-02 1.1272000000e-02 1.0705500000e-02
400 1.6825600000e-01 3.2667000000e-02 1.6525000000e-02 1.5386500000e-02
450 2.2782500000e-01 4.3617500000e-02 2.2775500000e-02 2.1296000000e-02
500 2.8961700000e-01 5.6059000000e-02 2.9095500000e-02 2.7377500000e-02
550 3.8152150000e-01 7.4323500000e-02 3.9065000000e-02 3.7570500000e-02
600 4.5137450000e-01 9.2758000000e-02 4.8726500000e-02 4.6749500000e-02
650 5.7214750000e-01 1.2348400000e-01 6.2622000000e-02 6.3165500000e-02
700 7.1170350000e-01 1.4478550000e-01 7.6029000000e-02 7.3494000000e-02
750 8.9302000000e-01 1.8481200000e-01 9.5881000000e-02 9.2052500000e-02
800 1.0585000000e+00 2.2654750000e-01 1.1499100000e-01 1.1622050000e-01
850 1.3066790000e+00 2.7275750000e-01 1.4162500000e-01 1.3827400000e-01
900 1.4323570000e+00 3.2739700000e-01 1.7161850000e-01 1.6887500000e-01
950 1.6924720000e+00 4.0078950000e-01 2.0423450000e-01 2.0817300000e-01
1000 1.9854135000e+00 4.8273800000e-01 2.4741800000e-01 2.4270950000e-01


==> figures/performance_results_old.dat <==
n naive schur_sqrt schur_cholesky schur_cholesky_psd
50 1.8793125000e-03 6.9404166667e-04 4.1754166667e-04 2.4310416667e-04
100 4.1785833333e-03 2.3890833333e-03 1.5685000000e-03 6.0333333333e-04
150 7.7592083333e-03 4.6938958333e-03 3.2380625000e-03 1.3527083333e-03
200 1.2637395833e-02 1.2763291667e-02 8.6184375000e-03 8.0782916667e-03
250 2.0508000000e-02 1.5830958333e-02 8.8766875000e-03 5.7815833333e-03
300 2.3252645833e-02 2.2450708333e-02 1.3984937500e-02 8.2950833333e-03
350 3.4618395833e-02 3.3821958333e-02 2.0071791667e-02 1.1578354167e-02
400 4.6638583333e-02 4.0084020833e-02 2.3762833333e-02 1.5811020833e-02
450 6.2452062500e-02 5.0990125000e-02 3.1201645833e-02 1.8427500000e-02
500 6.9985020833e-02 9.1151854167e-02 4.0121979167e-02 3.7068020833e-02
550 9.8144708333e-02 1.0364506250e-01 6.0567437500e-02 3.8021562500e-02
600 1.1648806250e-01 1.3598218750e-01 6.9306125000e-02 5.5481541667e-02
650 1.2756697917e-01 1.4974991667e-01 9.3038979167e-02 4.9156625000e-02
700 1.5550508333e-01 2.2333329167e-01 1.0578408333e-01 6.1726770833e-02
750 1.8763116667e-01 2.2189397917e-01 1.3483827083e-01 7.2782250000e-02
800 2.0271891667e-01 2.5234854167e-01 1.4461008333e-01 1.0128802083e-01
850 2.2434004167e-01 2.8552431250e-01 1.7118206250e-01 9.7086333333e-02
900 2.6178960417e-01 2.8125893750e-01 1.9029672917e-01 1.1038452083e-01
950 3.2084162500e-01 3.1651450000e-01 2.2319866667e-01 9.8015000000e-02
1000 3.0022914583e-01 3.2909910417e-01 2.2935810417e-01 9.8128104167e-02


==> figures/time.dat <==
n naive sqrt_schur cholesky_schur cholesky_schur_psd schur_schur 
50 5.57e-03 4.54e-04 2.10e-04 2.01e-04 3.76e-04
100 1.20e-02 1.78e-03 8.13e-04 7.40e-04 1.47e-03
150 2.27e-02 3.63e-03 1.82e-03 1.78e-03 3.29e-03
200 3.58e-02 6.51e-03 3.30e-03 3.09e-03 5.77e-03
250 5.02e-02 1.08e-02 5.59e-03 5.37e-03 1.02e-02
300 7.20e-02 1.65e-02 8.38e-03 8.39e-03 1.56e-02
350 8.71e-02 2.48e-02 1.28e-02 1.23e-02 2.41e-02
400 1.23e-01 3.70e-02 1.86e-02 1.76e-02 3.47e-02
450 1.61e-01 4.96e-02 2.54e-02 2.43e-02 4.83e-02
500 1.94e-01 6.51e-02 3.36e-02 3.21e-02 6.35e-02
550 2.53e-01 8.50e-02 4.44e-02 4.24e-02 8.41e-02
600 3.16e-01 1.04e-01 5.46e-02 5.26e-02 1.05e-01
650 3.77e-01 1.33e-01 6.96e-02 6.73e-02 1.33e-01
700 4.39e-01 1.60e-01 8.36e-02 8.16e-02 1.62e-01
750 5.33e-01 2.00e-01 1.05e-01 1.02e-01 2.01e-01
800 6.11e-01 2.40e-01 1.25e-01 1.22e-01 2.44e-01
850 7.52e-01 2.94e-01 1.52e-01 1.49e-01 2.99e-01
900 8.13e-01 3.44e-01 1.79e-01 1.76e-01 3.54e-01
950 9.88e-01 4.16e-01 2.18e-01 2.20e-01 4.26e-01
1000 1.11e+00 5.03e-01 2.61e-01 2.58e-01 5.17e-01


==> figures/time_old.dat <==
n naive sqrt_schur cholesky_schur cholesky_schur_psd schur_schur congedo
50 5.90e-03 4.10e-04 1.91e-04 1.86e-04 4.96e-04 2.06e-04
100 1.26e-02 1.91e-03 9.37e-04 6.84e-04 1.32e-03 8.13e-04
150 2.18e-02 3.42e-03 1.74e-03 2.25e-03 2.90e-03 1.76e-03
200 3.11e-02 6.03e-03 3.03e-03 2.86e-03 6.80e-03 3.08e-03
250 4.83e-02 1.03e-02 5.25e-03 5.05e-03 9.42e-03 5.39e-03
300 6.82e-02 1.57e-02 8.10e-03 7.66e-03 1.46e-02 7.91e-03
350 8.84e-02 2.27e-02 1.20e-02 1.14e-02 2.17e-02 1.17e-02
400 1.17e-01 3.39e-02 1.74e-02 1.64e-02 3.19e-02 1.69e-02
450 1.43e-01 4.55e-02 2.36e-02 2.25e-02 4.42e-02 2.33e-02
500 1.85e-01 6.02e-02 3.16e-02 3.01e-02 5.92e-02 3.09e-02
550 2.40e-01 7.86e-02 4.13e-02 3.95e-02 7.70e-02 4.04e-02
600 2.88e-01 9.72e-02 5.08e-02 4.96e-02 9.74e-02 5.07e-02
650 3.52e-01 1.24e-01 6.68e-02 6.42e-02 1.24e-01 6.43e-02
700 4.31e-01 1.48e-01 7.75e-02 7.63e-02 1.48e-01 7.72e-02
750 5.14e-01 1.84e-01 9.68e-02 9.22e-02 1.86e-01 9.73e-02
800 5.63e-01 2.23e-01 1.15e-01 1.11e-01 2.25e-01 1.17e-01
850 6.94e-01 2.74e-01 1.42e-01 1.39e-01 2.77e-01 1.44e-01
900 8.03e-01 3.31e-01 1.72e-01 1.68e-01 3.32e-01 1.72e-01
950 9.47e-01 4.09e-01 2.08e-01 2.10e-01 4.18e-01 2.11e-01

